Hardware-friendly IR-HARQ for Polar SCL Decoders

To extend the applications of polar codes within next-generation wireless communication systems, it is essential to incorporate support for Incremental Redundancy (IR) Hybrid Automatic Repeat Request (HARQ) schemes. The baseline IR-HARQ scheme's reliance on set-based operations leads to irregular memory access patterns, posing significant challenges for efficient hardware implementation. Furthermore, the introduction of new bit types increases the number of fast nodes that are decoded without traversing the sub-tree, resulting in a substantial area overhead when implemented in hardware. To address these issues and improve hardware compatibility, we propose transforming the set-based operations within the polar IR-HARQ scheme into binary vector operations. Additionally, we introduce a new fast node integration approach that avoids increasing the number of fast nodes, thereby minimizing the associated area overhead. Our proposed scheme results in a memory overhead of 25-27% compared to successive cancellation list (SCL) decoding without IR-HARQ support.

==> plots/mine/Q256.txt <==
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -6.00 |          -6.00 |            101 |     6398 |      101 | 2.47e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -5.50 |          -5.50 |            101 |     6454 |      101 | 2.50e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -5.00 |          -5.00 |            101 |     6500 |      101 | 2.51e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -4.50 |          -4.50 |            101 |     6449 |      101 | 2.49e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -4.00 |          -4.00 |            101 |     6458 |      101 | 2.50e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -3.50 |          -3.50 |            101 |     6458 |      101 | 2.50e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -3.00 |          -3.00 |            101 |     6297 |      101 | 2.44e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -2.50 |          -2.50 |            101 |     6406 |      101 | 2.48e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -2.00 |          -2.00 |            101 |     6348 |      101 | 2.46e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -1.50 |          -1.50 |            101 |     6297 |      101 | 2.44e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -1.00 |          -1.00 |            101 |     6222 |      101 | 2.41e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
   -0.50 |          -0.50 |            101 |     5839 |      101 | 2.26e-01 | 1.00e+00 | 2.76e+03 | 0.00e+00 |    15406 |        0 | 2.28e+02 | 3.82e+02 | 
    0.00 |           0.00 |            102 |     5940 |      101 | 2.27e-01 | 9.90e-01 | 2.73e+03 | 0.00e+00 |    15406 |        0 | 2.26e+02 | 3.78e+02 | 
    0.50 |           0.50 |            112 |     5423 |      101 | 1.89e-01 | 9.02e-01 | 2.49e+03 | 0.00e+00 |    15406 |        0 | 2.06e+02 | 3.45e+02 | 
    1.00 |           1.00 |            152 |     4699 |      101 | 1.21e-01 | 6.64e-01 | 5.49e+03 | 0.00e+00 |    29242 |        0 | 4.55e+02 | 4.26e+02 | 
    1.50 |           1.50 |            222 |     4535 |      101 | 7.98e-02 | 4.55e-01 | 8.77e+03 | 0.00e+00 |    56914 |        0 | 7.27e+02 | 5.59e+02 | 
    2.00 |           2.00 |            434 |     4476 |      101 | 4.03e-02 | 2.33e-01 | 1.35e+04 | 0.00e+00 |   153766 |        0 | 1.11e+03 | 7.49e+02 | 
    2.50 |           2.50 |           1220 |     4596 |      101 | 1.47e-02 | 8.28e-02 | 5.47e+03 | 0.00e+00 |   174520 |        0 | 4.53e+02 | 2.96e+02 | 
    3.00 |           3.00 |           4190 |     3743 |      101 | 3.49e-03 | 2.41e-02 | 1.27e+04 | 0.00e+00 |  1329826 |        0 | 1.05e+03 | 6.20e+02 | 
    3.50 |           3.50 |          10838 |     4162 |      101 | 1.50e-03 | 9.32e-03 | 4.64e+03 | 0.00e+00 |  1260646 |        0 | 3.84e+02 | 2.24e+02 | 
    4.00 |           4.00 |          24913 |     4215 |      101 | 6.61e-04 | 4.05e-03 | 7.68e+03 | 0.00e+00 |  4774990 |        0 | 6.35e+02 | 3.64e+02 | 
    4.50 |           4.50 |          24886 |     4372 |      101 | 6.86e-04 | 4.06e-03 | 5.53e+03 | 0.00e+00 |  3432898 |        0 | 4.56e+02 | 2.61e+02 | 


==> plots/mine/Q384.txt <==
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -4.24 |          -6.00 |            101 |     6329 |      101 | 2.45e-01 | 1.00e+00 | 6.93e+03 | 0.00e+00 |    37804 |        0 | 5.28e+02 | 8.25e+02 | 
   -3.74 |          -5.50 |            101 |     6290 |      101 | 2.43e-01 | 1.00e+00 | 6.93e+03 | 0.00e+00 |    37804 |        0 | 5.28e+02 | 8.25e+02 | 
   -3.24 |          -5.00 |            101 |     6155 |      101 | 2.38e-01 | 1.00e+00 | 6.93e+03 | 0.00e+00 |    37804 |        0 | 5.28e+02 | 8.25e+02 | 
   -2.74 |          -4.50 |            101 |     6258 |      101 | 2.42e-01 | 1.00e+00 | 6.93e+03 | 0.00e+00 |    37804 |        0 | 5.28e+02 | 8.25e+02 | 
   -2.24 |          -4.00 |            101 |     6081 |      101 | 2.35e-01 | 1.00e+00 | 6.93e+03 | 0.00e+00 |    37804 |        0 | 5.28e+02 | 8.25e+02 | 
   -1.74 |          -3.50 |            101 |     6004 |      101 | 2.32e-01 | 1.00e+00 | 6.93e+03 | 0.00e+00 |    37804 |        0 | 5.29e+02 | 8.25e+02 | 
   -1.24 |          -3.00 |            102 |     5892 |      101 | 2.26e-01 | 9.90e-01 | 6.86e+03 | 0.00e+00 |    37804 |        0 | 5.23e+02 | 8.17e+02 | 
   -0.74 |          -2.50 |            101 |     5545 |      101 | 2.14e-01 | 1.00e+00 | 6.93e+03 | 0.00e+00 |    37804 |        0 | 5.28e+02 | 8.25e+02 | 
   -0.24 |          -2.00 |            101 |     5497 |      101 | 2.13e-01 | 1.00e+00 | 6.93e+03 | 0.00e+00 |    37804 |        0 | 5.29e+02 | 8.25e+02 | 
    0.26 |          -1.50 |            107 |     5088 |      101 | 1.86e-01 | 9.44e-01 | 1.31e+04 | 0.00e+00 |    59256 |        0 | 9.97e+02 | 1.32e+03 | 
    0.76 |          -1.00 |            111 |     4914 |      101 | 1.73e-01 | 9.10e-01 | 1.26e+04 | 0.00e+00 |    59256 |        0 | 9.63e+02 | 1.27e+03 | 
    1.26 |          -0.50 |            153 |     4572 |      101 | 1.17e-01 | 6.60e-01 | 1.83e+04 | 0.00e+00 |   102160 |        0 | 1.40e+03 | 1.68e+03 | 
    1.76 |           0.00 |            243 |     4030 |      101 | 6.48e-02 | 4.16e-01 | 2.88e+04 | 0.00e+00 |   230872 |        0 | 2.20e+03 | 2.48e+03 | 
    2.26 |           0.50 |            468 |     3562 |      101 | 2.97e-02 | 2.16e-01 | 2.48e+04 | 0.00e+00 |   365804 |        0 | 1.91e+03 | 2.04e+03 | 
    2.76 |           1.00 |            966 |     3445 |      101 | 1.39e-02 | 1.05e-01 | 1.07e+04 | 0.00e+00 |   322202 |        0 | 8.30e+02 | 8.42e+02 | 
    3.26 |           1.50 |           2584 |     3959 |      101 | 5.98e-03 | 3.91e-02 | 4.26e+04 | 0.00e+00 |  3189604 |        0 | 3.35e+03 | 3.13e+03 | 
    3.76 |           2.00 |           5707 |     4547 |      101 | 3.11e-03 | 1.77e-02 | 8.69e+03 | 0.00e+00 |  1372466 |        0 | 6.96e+02 | 5.70e+02 | 
    4.26 |           2.50 |          15337 |     4724 |      101 | 1.20e-03 | 6.59e-03 | 1.25e+04 | 0.00e+00 |  4989308 |        0 | 1.02e+03 | 6.92e+02 | 
    4.76 |           3.00 |          38542 |     4443 |      101 | 4.50e-04 | 2.62e-03 | 9.77e+03 | 0.00e+00 |  9507336 |        0 | 8.05e+02 | 4.93e+02 | 
    5.26 |           3.50 |         133974 |     4341 |      101 | 1.27e-04 | 7.54e-04 | 1.42e+04 | 0.00e+00 | 47634714 |        0 | 1.17e+03 | 6.87e+02 | 
    5.76 |           4.00 |         234030 |     3946 |      101 | 6.59e-05 | 4.32e-04 | 1.18e+04 | 0.00e+00 | 68964242 |        0 | 9.73e+02 | 5.63e+02 | 


==> plots/mine/Q512.txt <==
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -2.99 |          -6.00 |            101 |     6256 |      101 | 2.42e-01 | 1.00e+00 | 1.13e+04 | 0.00e+00 |    52362 |        0 | 8.41e+02 | 1.27e+03 | 
   -2.49 |          -5.50 |            101 |     6058 |      101 | 2.34e-01 | 1.00e+00 | 1.13e+04 | 0.00e+00 |    52362 |        0 | 8.41e+02 | 1.27e+03 | 
   -1.99 |          -5.00 |            101 |     5956 |      101 | 2.30e-01 | 1.00e+00 | 1.13e+04 | 0.00e+00 |    52362 |        0 | 8.40e+02 | 1.27e+03 | 
   -1.49 |          -4.50 |            101 |     5851 |      101 | 2.26e-01 | 1.00e+00 | 1.13e+04 | 0.00e+00 |    52362 |        0 | 8.41e+02 | 1.27e+03 | 
   -0.99 |          -4.00 |            101 |     5756 |      101 | 2.23e-01 | 1.00e+00 | 1.13e+04 | 0.00e+00 |    52362 |        0 | 8.41e+02 | 1.27e+03 | 
   -0.49 |          -3.50 |            103 |     5577 |      101 | 2.12e-01 | 9.81e-01 | 1.11e+04 | 0.00e+00 |    52362 |        0 | 8.25e+02 | 1.25e+03 | 
    0.01 |          -3.00 |            108 |     5254 |      101 | 1.90e-01 | 9.35e-01 | 1.06e+04 | 0.00e+00 |    52362 |        0 | 7.87e+02 | 1.19e+03 | 
    0.51 |          -2.50 |            113 |     4785 |      101 | 1.65e-01 | 8.94e-01 | 2.02e+04 | 0.00e+00 |    88364 |        0 | 1.50e+03 | 2.04e+03 | 
    1.01 |          -2.00 |            153 |     4733 |      101 | 1.21e-01 | 6.60e-01 | 1.50e+04 | 0.00e+00 |    88364 |        0 | 1.11e+03 | 1.51e+03 | 
    1.51 |          -1.50 |            214 |     4384 |      101 | 8.00e-02 | 4.72e-01 | 2.67e+04 | 0.00e+00 |   196370 |        0 | 1.99e+03 | 2.52e+03 | 
    2.01 |          -1.00 |            395 |     4582 |      101 | 4.53e-02 | 2.56e-01 | 1.80e+04 | 0.00e+00 |   239274 |        0 | 1.35e+03 | 1.66e+03 | 
    2.51 |          -0.50 |            921 |     5149 |      101 | 2.18e-02 | 1.10e-01 | 4.07e+04 | 0.00e+00 |  1187654 |        0 | 3.05e+03 | 3.62e+03 | 
    3.01 |           0.00 |           1857 |     4876 |      101 | 1.03e-02 | 5.44e-02 | 1.37e+04 | 0.00e+00 |   805436 |        0 | 1.03e+03 | 1.20e+03 | 
    3.51 |           0.50 |           4404 |     4961 |      101 | 4.40e-03 | 2.29e-02 | 3.24e+04 | 0.00e+00 |  4404250 |        0 | 2.47e+03 | 2.72e+03 | 
    4.01 |           1.00 |          10323 |     5211 |      101 | 1.97e-03 | 9.78e-03 | 3.01e+04 | 0.00e+00 |  9400462 |        0 | 2.31e+03 | 2.44e+03 | 
    4.51 |           1.50 |          28976 |     4819 |      101 | 6.50e-04 | 3.49e-03 | 1.22e+04 | 0.00e+00 | 10197324 |        0 | 9.57e+02 | 9.04e+02 | 
    5.01 |           2.00 |          52905 |     4968 |      101 | 3.67e-04 | 1.91e-03 | 9.83e+03 | 0.00e+00 | 14223270 |        0 | 7.87e+02 | 6.35e+02 | 
    5.51 |           2.50 |         125742 |     4922 |      101 | 1.53e-04 | 8.03e-04 | 1.80e+04 | 0.00e+00 | 58970502 |        0 | 1.47e+03 | 1.01e+03 | 


==> plots/mine/Q640.txt <==
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -2.02 |          -6.00 |            101 |     5977 |      101 | 2.31e-01 | 1.00e+00 | 1.72e+04 | 0.00e+00 |    79392 |        0 | 1.21e+03 | 1.84e+03 | 
   -1.52 |          -5.50 |            101 |     5850 |      101 | 2.26e-01 | 1.00e+00 | 1.72e+04 | 0.00e+00 |    79392 |        0 | 1.21e+03 | 1.84e+03 | 
   -1.02 |          -5.00 |            101 |     5780 |      101 | 2.24e-01 | 1.00e+00 | 1.72e+04 | 0.00e+00 |    79392 |        0 | 1.21e+03 | 1.84e+03 | 
   -0.52 |          -4.50 |            101 |     5633 |      101 | 2.18e-01 | 1.00e+00 | 1.72e+04 | 0.00e+00 |    79392 |        0 | 1.21e+03 | 1.84e+03 | 
   -0.02 |          -4.00 |            105 |     5428 |      101 | 2.02e-01 | 9.62e-01 | 3.30e+04 | 0.00e+00 |   142504 |        0 | 2.32e+03 | 3.30e+03 | 
    0.48 |          -3.50 |            112 |     5001 |      101 | 1.74e-01 | 9.02e-01 | 1.55e+04 | 0.00e+00 |    79392 |        0 | 1.09e+03 | 1.66e+03 | 
    0.98 |          -3.00 |            139 |     4533 |      101 | 1.27e-01 | 7.27e-01 | 2.07e+04 | 0.00e+00 |   115394 |        0 | 1.49e+03 | 2.08e+03 | 
    1.48 |          -2.50 |            202 |     4547 |      101 | 8.79e-02 | 5.00e-01 | 4.00e+04 | 0.00e+00 |   304730 |        0 | 2.83e+03 | 3.82e+03 | 
    1.98 |          -2.00 |            421 |     4390 |      101 | 4.07e-02 | 2.40e-01 | 5.75e+04 | 0.00e+00 |   863412 |        0 | 4.11e+03 | 5.34e+03 | 
    2.48 |          -1.50 |            916 |     4096 |      101 | 1.75e-02 | 1.10e-01 | 4.66e+04 | 0.00e+00 |  1470222 |        0 | 3.37e+03 | 4.28e+03 | 
    2.98 |          -1.00 |           2838 |     4515 |      101 | 6.21e-03 | 3.56e-02 | 2.22e+04 | 0.00e+00 |  2091646 |        0 | 1.63e+03 | 2.01e+03 | 
    3.48 |          -0.50 |           7949 |     4532 |      101 | 2.23e-03 | 1.27e-02 | 3.28e+04 | 0.00e+00 |  8326258 |        0 | 2.43e+03 | 2.91e+03 | 
    3.98 |           0.00 |          29682 |     4743 |      101 | 6.24e-04 | 3.40e-03 | 3.33e+04 | 0.00e+00 | 31156136 |        0 | 2.50e+03 | 2.90e+03 | 
    4.48 |           0.50 |         102534 |     4222 |      101 | 1.61e-04 | 9.85e-04 | 6.87e+04 | 0.00e+00 | 218070918 |        0 | 5.20e+03 | 5.81e+03 | 


==> plots/mine/Q768.txt <==
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -1.23 |          -6.00 |            101 |     5893 |      101 | 2.28e-01 | 1.00e+00 | 2.30e+04 | 0.00e+00 |   106502 |        0 | 1.57e+03 | 2.42e+03 | 
   -0.73 |          -5.50 |            102 |     5681 |      101 | 2.18e-01 | 9.90e-01 | 2.28e+04 | 0.00e+00 |   106502 |        0 | 1.56e+03 | 2.39e+03 | 
   -0.23 |          -5.00 |            102 |     5536 |      101 | 2.12e-01 | 9.90e-01 | 2.28e+04 | 0.00e+00 |   106502 |        0 | 1.56e+03 | 2.39e+03 | 
    0.27 |          -4.50 |            114 |     5074 |      101 | 1.74e-01 | 8.86e-01 | 2.04e+04 | 0.00e+00 |   106502 |        0 | 1.39e+03 | 2.14e+03 | 
    0.77 |          -4.00 |            123 |     4804 |      101 | 1.53e-01 | 8.21e-01 | 3.78e+04 | 0.00e+00 |   196724 |        0 | 2.58e+03 | 3.76e+03 | 
    1.27 |          -3.50 |            188 |     4488 |      101 | 9.33e-02 | 5.37e-01 | 2.47e+04 | 0.00e+00 |   196724 |        0 | 1.69e+03 | 2.46e+03 | 
    1.77 |          -3.00 |            334 |     4189 |      101 | 4.90e-02 | 3.02e-01 | 1.13e+05 | 0.00e+00 |  1450506 |        0 | 7.79e+03 | 1.06e+04 | 
    2.27 |          -2.50 |            838 |     4343 |      101 | 2.02e-02 | 1.21e-01 | 4.55e+04 | 0.00e+00 |  1404744 |        0 | 3.20e+03 | 4.25e+03 | 
    2.77 |          -2.00 |           2825 |     4807 |      101 | 6.65e-03 | 3.58e-02 | 6.13e+04 | 0.00e+00 |  6319832 |        0 | 4.31e+03 | 5.69e+03 | 
    3.27 |          -1.50 |          12283 |     4461 |      101 | 1.42e-03 | 8.22e-03 | 4.85e+04 | 0.00e+00 | 20623720 |        0 | 3.49e+03 | 4.45e+03 | 
    3.77 |          -1.00 |          58311 |     4567 |      101 | 3.06e-04 | 1.73e-03 | 6.58e+04 | 0.00e+00 | 127859940 |        0 | 4.80e+03 | 5.96e+03 | 


==> plots/mine/Q896.txt <==
% |-------|-------------- |-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
  | Eb/N0 |      Es/N0    |      FRA        |       BE |       FE |      BER |      FER |  FMEMA   |  BMEMA   |   MBMEM  |   MFMEM  |   FLOPS  |   BOPS   |
% |-------|---------------|-----------------|----------|----------|----------|----------|----------|----------|----------|----------|----------|----------|
   -0.56 |          -6.00 |            101 |     5749 |      101 | 2.22e-01 | 1.00e+00 | 2.89e+04 | 0.00e+00 |   133612 |        0 | 1.94e+03 | 2.99e+03 | 
   -0.06 |          -5.50 |            104 |     5438 |      101 | 2.04e-01 | 9.71e-01 | 2.80e+04 | 0.00e+00 |   133612 |        0 | 1.88e+03 | 2.91e+03 | 
    0.44 |          -5.00 |            111 |     5268 |      101 | 1.85e-01 | 9.10e-01 | 5.25e+04 | 0.00e+00 |   250944 |        0 | 3.53e+03 | 5.21e+03 | 
    0.94 |          -4.50 |            149 |     4920 |      101 | 1.29e-01 | 6.78e-01 | 9.78e+04 | 0.00e+00 |   602940 |        0 | 6.57e+03 | 9.45e+03 | 
    1.44 |          -4.00 |            199 |     4652 |      101 | 9.13e-02 | 5.08e-01 | 6.43e+04 | 0.00e+00 |   521610 |        0 | 4.36e+03 | 6.21e+03 | 
    1.94 |          -3.50 |            446 |     4293 |      101 | 3.76e-02 | 2.26e-01 | 1.34e+05 | 0.00e+00 |  2371378 |        0 | 9.13e+03 | 1.27e+04 | 
    2.44 |          -3.00 |           1187 |     4647 |      101 | 1.53e-02 | 8.51e-02 | 1.04e+05 | 0.00e+00 |  4779828 |        0 | 7.10e+03 | 9.78e+03 | 
    2.94 |          -2.50 |           2916 |     4584 |      101 | 6.14e-03 | 3.46e-02 | 9.95e+04 | 0.00e+00 | 10823596 |        0 | 6.93e+03 | 9.28e+03 | 
    3.44 |          -2.00 |          16008 |     4343 |      101 | 1.06e-03 | 6.31e-03 | 4.53e+04 | 0.00e+00 | 26365572 |        0 | 3.18e+03 | 4.20e+03 | 
    3.94 |          -1.50 |          73907 |     4350 |      101 | 2.30e-04 | 1.37e-03 | 9.45e+04 | 0.00e+00 | 242178590 |        0 | 6.78e+03 | 8.65e+03 | 

